Detection of gamma-ray quasi-periodic oscillations in non-blazar AGN PKS 0521-36

Quasi-periodic oscillations (QPOs) have been detected in many Fermi-detected bright blazars. In this letter, we report multiple QPOs detected in a non-blazar AGN PKS 0521-36 searched over the entire 15 years of Fermi-LAT data. QPOs are detected at 268 days, at 295 days, and at 806 days timescales with more than 3$\sigma$ significance. The QPO detected at 806 days happens to be the third harmonic of QPO at 268 days. The time scales are consistent in both Lomb-Scargle and Wavelet analysis. Furthermore, the Gaussian Process modeling of the light curve is performed with stochastically driven damped harmonic oscillator (SHO) and damped random walk (DRW) modeling to uncover the presence of QPOs. The constructed power spectral density (PSD) exhibits two QPOs, with observed timescales of approximately 283 days and 886 days. This is the first non-blazar AGN where the long-term QPO is detected. Earlier studies show this source has a weak beamed jet. The exact cause for these QPOs remains unclear. We also assembled the $\gamma$-ray QPO detected in various blazar and tested the QPO time scale dependent on the black hole mass. No significant correlation is found.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.2 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 20 July 2023
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
